Raman signature of the U(1) Dirac spin-liquid state in spin-1/2 kagome system

We followed the Shastry--Shraiman formulation of Raman scattering in Hubbard systems and considered the Raman intensity profile in the spin-1/2 "perfect" kagome lattice herbertsmithite ZnCu_3(OH)_6Cl_2, assuming the ground state is well-described by the U(1) Dirac spin-liquid state. In the derivation of the Raman T-matrix, we found that the spin chirality term appears in the A_{2g} channel in the kagome lattice at the t^4/(\omega_i-U)^3 order, but (contrary to the claims by Shastry and Shraiman) vanishes in the square lattice to that order. In the ensuing calculations on the spin-1/2 kagome lattice, we found that the Raman intensity profile in the E_g channel is invariant under an arbitrary rotation in the kagome plane, and that in all (A_{1g}, E_g, and A_{2g}) symmetry channels the Raman intensity profile contains broad continua that display power-law behaviors at low energy, with exponent approximately equal to 1 in the A_{2g} channel and exponent approximately equal to 3 in the E_g and the A_{1g} channels. For the A_{2g} channel, the Raman profile also contains a characteristic 1/\omega singularity, which arose in our model from an excitation of the emergent U(1) gauge field.

==> A1g_1p_0.05.csv <==
0.025,1.20E-10,
0.075,3.1213E-09,
0.125,2.57534E-08,
0.175,4.95804E-08,
0.225,1.6073E-07,
0.275,2.03141E-07,
0.325,4.00866E-07,
0.375,5.45785E-07,
0.425,8.54813E-07,
0.475,1.31468E-06,
0.525,1.72595E-06,
0.575,1.97059E-06,
0.625,3.04168E-06,
0.675,3.10059E-06,
0.725,4.42813E-06,
0.775,5.14758E-06,
0.825,6.58589E-06,
0.875,6.73302E-06,
0.925,9.55428E-06,
0.975,9.45757E-06,
1.025,1.08759E-05,
1.075,1.41309E-05,
1.125,1.47996E-05,
1.175,1.73056E-05,
1.225,1.88999E-05,
1.275,2.1579E-05,
1.325,2.19661E-05,
1.375,2.53293E-05,
1.425,2.80038E-05,
1.475,3.08476E-05,
1.525,3.36264E-05,
1.575,3.95995E-05,
1.625,4.17879E-05,
1.675,4.64625E-05,
1.725,5.19672E-05,
1.775,5.78867E-05,
1.825,6.51582E-05,
1.875,6.73174E-05,
1.925,7.71607E-05,
1.975,7.84173E-05,
2.025,9.36584E-05,
2.075,9.65806E-05,
2.125,9.865E-05,
2.175,0.000112765,
2.225,0.000111176,
2.275,0.000121732,
2.325,0.00013269,
2.375,0.000135089,
2.425,0.000156958,
2.475,0.000186411,
2.525,0.00023054,
2.575,0.000408537,
2.625,0.000326137,
2.675,0.000255993,
2.725,0.000248165,
2.775,0.000258446,
2.825,0.000381366,
2.875,0.000278406,
2.925,0.000183398,
2.975,0.000143171,
3.025,0.000115757,
3.075,0.000113675,
3.125,0.000117102,
3.175,0.000114238,
3.225,0.000120406,
3.275,0.000112913,
3.325,0.000114714,
3.375,0.000107915,
3.425,9.29983E-05,
3.475,8.00854E-05,
3.525,7.23874E-05,
3.575,7.18773E-05,
3.625,6.88266E-05,
3.675,6.55499E-05,
3.725,5.97052E-05,
3.775,5.32714E-05,
3.825,5.30158E-05,
3.875,4.39402E-05,
3.925,4.31615E-05,
3.975,3.72592E-05,
4.025,3.31227E-05,
4.075,2.97539E-05,
4.125,2.55934E-05,
4.175,2.35412E-05,
4.225,2.04674E-05,
4.275,1.91946E-05,
4.325,1.67078E-05,
4.375,1.67778E-05,
4.425,1.59598E-05,
4.475,1.71189E-05,
4.525,1.84446E-05,
4.575,2.23E-05,
4.625,2.52091E-05,
4.675,3.22159E-05,
4.725,4.12526E-05,
4.775,6.21574E-05,
4.825,0.000115503,
4.875,0.000210384,
4.925,2.23304E-05,
4.975,6.07642E-06,
5.025,1.15466E-05,
5.075,2.19131E-05,
5.125,4.01731E-05,
5.175,6.45831E-05,
5.225,0.000112639,
5.275,0.000184784,
5.325,0.000331688,
5.375,0.00067415,
5.425,0.001530851,
5.475,9.10279E-05,
5.525,0,
5.575,0,
5.625,0,
5.675,0,
5.725,0,
5.775,0,
5.825,0,
5.875,0,
5.925,0,
5.975,0,
6.025,0,
6.075,0,
6.125,0,
6.175,0,
6.225,0,
6.275,0,
6.325,0,
6.375,0,
6.425,0,
6.475,0,
6.525,0,
6.575,0,
6.625,0,
6.675,0,
6.725,0,
6.775,0,
6.825,0,
6.875,0,
6.925,0,
6.975,0,
7.025,0,
7.075,0,
7.125,0,
7.175,0,
7.225,0,
7.275,0,
7.325,0,
7.375,0,
7.425,0,
7.475,0,
7.525,0,
7.575,0,
7.625,0,
7.675,0,
7.725,0,
7.775,0,
7.825,0,
7.875,0,
7.925,0,
7.975,0,
8.025,0,
8.075,0,
8.125,0,
8.175,0,
8.225,0,
8.275,0,
8.325,0,
8.375,0,
8.425,0,
8.475,0,
8.525,0,
8.575,0,
8.625,0,
8.675,0,
8.725,0,
8.775,0,
8.825,0,
8.875,0,
8.925,0,
8.975,0,
9.025,0,
9.075,0,
9.125,0,
9.175,0,
9.225,0,
9.275,0,
9.325,0,
9.375,0,
9.425,0,
9.475,0,
9.525,0,
9.575,0,
9.625,0,
9.675,0,
9.725,0,
9.775,0,
9.825,0,
9.875,0,
9.925,0,
9.975,0,
10.025,0,
10.075,0,
10.125,0,
10.175,0,
10.225,0,
10.275,0,
10.325,0,
10.375,0,
10.425,0,
10.475,0,
10.525,0,
10.575,0,
10.625,0,
10.675,0,
10.725,0,
10.775,0,
10.825,0,
10.875,0,
10.925,0,
10.975,0,


==> A1g_sum_0.05.csv <==
0.025,1.20498E-10
0.075,3.1213E-09
0.125,2.57534E-08
0.175,4.95804E-08
0.225,1.6073E-07
0.275,2.03141E-07
0.325,4.00866E-07
0.375,5.45785E-07
0.425,8.54813E-07
0.475,1.31468E-06
0.525,1.72595E-06
0.575,1.97059E-06
0.625,3.1001E-06
0.675,3.10059E-06
0.725,4.42813E-06
0.775,5.14758E-06
0.825,6.58589E-06
0.875,6.73302E-06
0.925,9.55428E-06
0.975,9.45757E-06
1.025,3.9411E-05
1.075,1.41484E-05
1.125,3.17225E-05
1.175,6.37629E-05
1.225,1.92414E-05
1.275,2.56259E-05
1.325,3.74327E-05
1.375,8.96848E-05
1.425,6.56318E-05
1.475,3.0996E-05
1.525,0.000103791
1.575,0.000114143
1.625,0.000146204
1.675,0.000106642
1.725,0.000163891
1.775,0.000247557
1.825,0.000145883
1.875,0.000190639
1.925,0.000276391
1.975,0.000300312
2.025,0.000230657
2.075,0.000413013
2.125,0.000420423
2.175,0.000435059
2.225,0.000490675
2.275,0.000502535
2.325,0.000549047
2.375,0.000546174
2.425,0.000594228
2.475,0.000651413
2.525,0.00079824
2.575,0.000949497
2.625,0.001037528
2.675,0.000995545
2.725,0.001175223
2.775,0.001203972
2.825,0.001279694
2.875,0.001239162
2.925,0.001259886
2.975,0.001171594
3.025,0.001336224
3.075,0.001445695
3.125,0.001430963
3.175,0.001533086
3.225,0.001704238
3.275,0.001725214
3.325,0.001953602
3.375,0.001965443
3.425,0.001864157
3.475,0.002310239
3.525,0.002231696
3.575,0.002237021
3.625,0.002352757
3.675,0.002417503
3.725,0.002588121
3.775,0.002660484
3.825,0.002859778
3.875,0.002864746
3.925,0.002987669
3.975,0.003161213
4.025,0.003351505
4.075,0.003284733
4.125,0.003626489
4.175,0.003793936
4.225,0.004073223
4.275,0.004041885
4.325,0.004264239
4.375,0.004542806
4.425,0.004649014
4.475,0.004579897
4.525,0.004985451
4.575,0.004765121
4.625,0.004781061
4.675,0.004880723
4.725,0.00478461
4.775,0.004931424
4.825,0.004992223
4.875,0.005358618
4.925,0.00536317
4.975,0.005585502
5.025,0.005703358
5.075,0.006097355
5.125,0.005891132
5.175,0.006280168
5.225,0.006450951
5.275,0.006665252
5.325,0.00664333
5.375,0.007369217
5.425,0.008383443
5.475,0.006640815
5.525,0.006438425
5.575,0.006202842
5.625,0.006430072
5.675,0.00657519
5.725,0.007020984
5.775,0.006735656
5.825,0.007097816
5.875,0.007175296
5.925,0.007665575
5.975,0.008187918
6.025,0.008395473
6.075,0.008330574
6.125,0.007895659
6.175,0.008084823
6.225,0.007686832
6.275,0.007652952
6.325,0.007518065
6.375,0.007499216
6.425,0.007328464
6.475,0.007555923
6.525,0.007817676
6.575,0.007786114
6.625,0.008023353
6.675,0.008064463
6.725,0.008486701
6.775,0.009145514
6.825,0.009583513
6.875,0.009825157
6.925,0.009969332
6.975,0.010677413
7.025,0.010590138
7.075,0.011403232
7.125,0.011375614
7.175,0.011635359
7.225,0.011746246
7.275,0.012085065
7.325,0.012519955
7.375,0.012172172
7.425,0.011920658
7.475,0.010770628
7.525,0.01020319
7.575,0.009504194
7.625,0.009575742
7.675,0.009445008
7.725,0.009612367
7.775,0.01007869
7.825,0.010219722
7.875,0.010890783
7.925,0.011451213
7.975,0.011972448
8.025,0.012697089
8.075,0.011918461
8.125,0.012048231
8.175,0.012098497
8.225,0.011790434
8.275,0.011197341
8.325,0.009585004
8.375,0.00903287
8.425,0.008762394
8.475,0.008734303
8.525,0.008379993
8.575,0.008560831
8.625,0.008692161
8.675,0.008807486
8.725,0.008828299
8.775,0.008675293
8.825,0.009111207
8.875,0.00821686
8.925,0.00739305
8.975,0.006813365
9.025,0.006180437
9.075,0.006203753
9.125,0.005652743
9.175,0.005439668
9.225,0.005278469
9.275,0.005114914
9.325,0.004769963
9.375,0.004395017
9.425,0.004486951
9.475,0.004437294
9.525,0.00447041
9.575,0.004582848
9.625,0.004584798
9.675,0.004244446
9.725,0.004150655
9.775,0.003900012
9.825,0.004059166
9.875,0.00423535
9.925,0.004221743
9.975,0.004284805
10.025,0.004312901
10.075,0.004230061
10.125,0.003958698
10.175,0.003710211
10.225,0.003299677
10.275,0.002245362
10.325,0.000813207
10.375,0.000773758
10.425,0.000881909
10.475,0.001053612
10.525,0.001185732
10.575,0.001341712
10.625,0.001543222
10.675,0.001732523
10.725,0.001982666
10.775,0.002293995
10.825,0.002803316
10.875,0.00116412
10.925,3.50429E-06
10.975,0


==> A2g_2p_0.05.csv <==
0.025,0
0.075,0
0.125,0
0.175,0
0.225,0
0.275,0
0.325,0
0.375,0
0.425,0
0.475,0
0.525,0
0.575,0
0.625,0
0.675,0
0.725,1.98124E-06
0.775,0
0.825,0
0.875,0
0.925,0
0.975,0
1.025,0
1.075,4.97908E-09
1.125,6.30518E-07
1.175,0
1.225,7.70413E-08
1.275,1.98424E-07
1.325,4.52866E-07
1.375,4.52457E-06
1.425,6.35269E-08
1.475,1.36852E-06
1.525,4.3086E-07
1.575,1.64492E-06
1.625,5.24727E-06
1.675,3.06803E-06
1.725,1.19296E-05
1.775,6.36135E-06
1.825,1.0349E-05
1.875,6.57629E-06
1.925,1.15211E-05
1.975,1.13874E-05
2.025,1.88824E-05
2.075,1.57198E-05
2.125,1.47241E-05
2.175,3.28322E-05
2.225,4.28979E-05
2.275,4.12937E-05
2.325,6.11585E-05
2.375,6.84549E-05
2.425,6.50194E-05
2.475,8.84292E-05
2.525,9.62742E-05
2.575,0.000137285
2.625,0.000146201
2.675,0.000158506
2.725,0.000180263
2.775,0.000201583
2.825,0.000194446
2.875,0.000210009
2.925,0.000282951
2.975,0.000316881
3.025,0.000360685
3.075,0.000401595
3.125,0.000453675
3.175,0.000459319
3.225,0.000528942
3.275,0.000549208
3.325,0.000694845
3.375,0.000707138
3.425,0.000755319
3.475,0.000913713
3.525,0.000890686
3.575,0.000973304
3.625,0.001043527
3.675,0.001169428
3.725,0.001235025
3.775,0.001371617
3.825,0.001387669
3.875,0.001384344
3.925,0.001522898
3.975,0.001615432
4.025,0.001676799
4.075,0.001710776
4.125,0.001710955
4.175,0.00184332
4.225,0.001990498
4.275,0.002071782
4.325,0.002065857
4.375,0.002179221
4.425,0.002307278
4.475,0.002325638
4.525,0.002373536
4.575,0.002330592
4.625,0.002386379
4.675,0.002258452
4.725,0.00240739
4.775,0.002286578
4.825,0.00237635
4.875,0.002361003
4.925,0.002535665
4.975,0.002630648
5.025,0.002624931
5.075,0.00282773
5.125,0.002801731
5.175,0.002946824
5.225,0.002902152
5.275,0.002974326
5.325,0.003093618
5.375,0.003050253
5.425,0.003112631
5.475,0.003145175
5.525,0.003057418
5.575,0.002949654
5.625,0.002873436
5.675,0.002910152
5.725,0.002683157
5.775,0.002901726
5.825,0.002969278
5.875,0.003226451
5.925,0.003415505
5.975,0.003478032
6.025,0.00359272
6.075,0.003678021
6.125,0.003806469
6.175,0.004127703
6.225,0.004301562
6.275,0.004256078
6.325,0.00444696
6.375,0.004480787
6.425,0.004564702
6.475,0.004628782
6.525,0.004766001
6.575,0.004934109
6.625,0.004762283
6.675,0.005016264
6.725,0.004974198
6.775,0.00505254
6.825,0.005485283
6.875,0.005196984
6.925,0.004956056
6.975,0.005176658
7.025,0.005021442
7.075,0.005225127
7.125,0.005046967
7.175,0.005344875
7.225,0.00527458
7.275,0.005196825
7.325,0.005335001
7.375,0.005368071
7.425,0.004865708
7.475,0.004467686
7.525,0.004073779
7.575,0.003907122
7.625,0.003704466
7.675,0.00329077
7.725,0.003333156
7.775,0.003489965
7.825,0.003574835
7.875,0.003611499
7.925,0.003894011
7.975,0.003940411
8.025,0.004336517
8.075,0.004311952
8.125,0.00431088
8.175,0.004207607
8.225,0.004081892
8.275,0.003681798
8.325,0.003134282
8.375,0.002851178
8.425,0.002672278
8.475,0.002638133
8.525,0.002380655
8.575,0.002315422
8.625,0.002076362
8.675,0.001969719
8.725,0.001928552
8.775,0.0018181
8.825,0.00182986
8.875,0.001649133
8.925,0.00137299
8.975,0.001218705
9.025,0.001129472
9.075,0.000959323
9.125,0.000873483
9.175,0.000737421
9.225,0.000679031
9.275,0.000560135
9.325,0.000495606
9.375,0.000484768
9.425,0.000434585
9.475,0.000413115
9.525,0.000395674
9.575,0.000451016
9.625,0.000531553
9.675,0.000566348
9.725,0.000590102
9.775,0.000585518
9.825,0.000628609
9.875,0.000626454
9.925,0.000675023
9.975,0.000629966
10.025,0.000601151
10.075,0.000560918
10.125,0.000496193
10.175,0.000457214
10.225,0.000366146
10.275,0.000197874
10.325,5.35806E-05
10.375,3.58351E-05
10.425,3.86475E-05
10.475,4.59075E-05
10.525,4.83846E-05
10.575,5.10928E-05
10.625,5.13756E-05
10.675,5.2822E-05
10.725,5.15578E-05
10.775,4.80566E-05
10.825,4.62295E-05
10.875,1.60211E-05
10.925,1.60636E-07
10.975,0
11.025,0
11.075,0
11.125,0
11.175,0
11.225,0
11.275,0
11.325,0
11.375,0
11.425,0
11.475,0
11.525,0
11.575,0
11.625,0
11.675,0
11.725,0
11.775,0
11.825,0
11.875,0
11.925,0
11.975,0
12.025,0
12.075,0
12.125,0
12.175,0
12.225,0
12.275,0
12.325,0
12.375,0
12.425,0
12.475,0
12.525,0
12.575,0
12.625,0
12.675,0
12.725,0
12.775,0
12.825,0
12.875,0
12.925,0
12.975,0
13.025,0
13.075,0
13.125,0
13.175,0
13.225,0
13.275,0
13.325,0
13.375,0
13.425,0
13.475,0
13.525,0
13.575,0
13.625,0
13.675,0
13.725,0
13.775,0
13.825,0
13.875,0
13.925,0
13.975,0
14.025,0
14.075,0
14.125,0
14.175,0
14.225,0
14.275,0
14.325,0
14.375,0
14.425,0
14.475,0
14.525,0
14.575,0
14.625,0
14.675,0
14.725,0
14.775,0
14.825,0
14.875,0
14.925,0
14.975,0
15.025,0
15.075,0
15.125,0
15.175,0
15.225,0
15.275,0
15.325,0
15.375,0
15.425,0
15.475,0
15.525,0
15.575,0
15.625,0
15.675,0
15.725,0
15.775,0
15.825,0
15.875,0
15.925,0
15.975,0
16.025,0
16.075,0
16.125,0
16.175,0
16.225,0
16.275,0
16.325,0
16.375,0
16.425,0
16.475,0
16.525,0
16.575,0
16.625,0
16.675,0
16.725,0
16.775,0
16.825,0
16.875,0
16.925,0
16.975,0


==> A2g_3p_0.05.csv <==
0.025,0
0.075,0
0.125,0
0.175,0
0.225,0
0.275,0
0.325,0
0.375,0
0.425,0
0.475,0
0.525,0
0.575,0
0.625,0
0.675,0
0.725,0
0.775,0
0.825,0
0.875,0
0.925,0
0.975,0
1.025,0
1.075,0
1.125,0
1.175,0
1.225,0
1.275,0
1.325,0
1.375,0
1.425,0
1.475,0
1.525,0
1.575,0
1.625,0
1.675,0
1.725,0
1.775,0
1.825,0
1.875,0
1.925,0
1.975,0
2.025,0
2.075,0
2.125,0
2.175,0
2.225,0
2.275,4.8259E-07
2.325,0
2.375,0
2.425,0
2.475,0
2.525,0
2.575,0
2.625,0
2.675,0
2.725,1.95E-11
2.775,2.46776E-06
2.825,0
2.875,3.5868E-07
2.925,0
2.975,0
3.025,4.47927E-09
3.075,1.3065E-08
3.125,1.31495E-07
3.175,4.95347E-07
3.225,1.7974E-06
3.275,1.15262E-06
3.325,5.79375E-06
3.375,4.53047E-06
3.425,3.50209E-06
3.475,2.62669E-06
3.525,2.91159E-06
3.575,1.32813E-06
3.625,2.4189E-06
3.675,1.27921E-05
3.725,2.37178E-06
3.775,7.11821E-06
3.825,5.35207E-06
3.875,5.48274E-06
3.925,1.1957E-05
3.975,2.34553E-05
4.025,1.58158E-05
4.075,3.97349E-05
4.125,1.67036E-05
4.175,3.65438E-05
4.225,5.20264E-05
4.275,3.84502E-05
4.325,3.28422E-05
4.375,4.3791E-05
4.425,4.54275E-05
4.475,7.4545E-05
4.525,7.3902E-05
4.575,5.7942E-05
4.625,9.95433E-05
4.675,6.72992E-05
4.725,9.22915E-05
4.775,8.91482E-05
4.825,0.000123993
4.875,9.10366E-05
4.925,0.000182434
4.975,0.000147097
5.025,0.000136473
5.075,0.000253615
5.125,0.000156925
5.175,0.000205519
5.225,0.000247894
5.275,0.0002206
5.325,0.000190342
5.375,0.000209159
5.425,0.000242598
5.475,0.000308885
5.525,0.000323151
5.575,0.000258103
5.625,0.000296736
5.675,0.000324094
5.725,0.000324523
5.775,0.000361021
5.825,0.00031366
5.875,0.000403328
5.925,0.000369422
5.975,0.000365791
6.025,0.000413735
6.075,0.000528545
6.125,0.000424953
6.175,0.000461568
6.225,0.000534356
6.275,0.00051899
6.325,0.000554277
6.375,0.000612615
6.425,0.000505396
6.475,0.000610648
6.525,0.000661369
6.575,0.000639816
6.625,0.000781339
6.675,0.000649384
6.725,0.00077725
6.775,0.000789719
6.825,0.000803111
6.875,0.000906993
6.925,0.00093561
6.975,0.000850996
7.025,0.00075324
7.075,0.000915661
7.125,0.000915858
7.175,0.000983908
7.225,0.000883492
7.275,0.000940523
7.325,0.001005519
7.375,0.00110008
7.425,0.001122658
7.475,0.001017407
7.525,0.001064811
7.575,0.00100311
7.625,0.001004428
7.675,0.001141042
7.725,0.001115526
7.775,0.00114808
7.825,0.001175792
7.875,0.001119284
7.925,0.001160215
7.975,0.001301154
8.025,0.001090777
8.075,0.001433349
8.125,0.001282066
8.175,0.00136124
8.225,0.00129647
8.275,0.001394126
8.325,0.001569195
8.375,0.0014414
8.425,0.001531604
8.475,0.001508164
8.525,0.001667405
8.575,0.00144602
8.625,0.001491965
8.675,0.001533981
8.725,0.001665537
8.775,0.001549432
8.825,0.001464588
8.875,0.001569658
8.925,0.001685555
8.975,0.001665431
9.025,0.001697101
9.075,0.001648312
9.125,0.001693777
9.175,0.001643616
9.225,0.001910108
9.275,0.001728241
9.325,0.001756213
9.375,0.00170021
9.425,0.001795019
9.475,0.001677074
9.525,0.001704931
9.575,0.001818546
9.625,0.0016388
9.675,0.001639049
9.725,0.001716866
9.775,0.001635081
9.825,0.001855031
9.875,0.001565726
9.925,0.001664502
9.975,0.001623346
10.025,0.001639417
10.075,0.001745985
10.125,0.001658577
10.175,0.001558643
10.225,0.001637521
10.275,0.001597517
10.325,0.001661289
10.375,0.001489794
10.425,0.00161505
10.475,0.001564334
10.525,0.001639947
10.575,0.001519379
10.625,0.001488404
10.675,0.001605949
10.725,0.001432324
10.775,0.001490616
10.825,0.001547411
10.875,0.00151896
10.925,0.001434926
10.975,0.001346962
11.025,0.001438257
11.075,0.001378878
11.125,0.001238136
11.175,0.001264943
11.225,0.00121703
11.275,0.001246358
11.325,0.001227774
11.375,0.001267501
11.425,0.00116303
11.475,0.001280989
11.525,0.001218296
11.575,0.001241073
11.625,0.001150431
11.675,0.001229253
11.725,0.001236938
11.775,0.001181471
11.825,0.001104505
11.875,0.001099765
11.925,0.001105276
11.975,0.001078968
12.025,0.001106809
12.075,0.001018071
12.125,0.000988647
12.175,0.000938159
12.225,0.000963408
12.275,0.000905748
12.325,0.000869908
12.375,0.000829866
12.425,0.00076972
12.475,0.000820204
12.525,0.000757107
12.575,0.000697505
12.625,0.000788122
12.675,0.000700463
12.725,0.000626474
12.775,0.000661688
12.825,0.000542645
12.875,0.000627121
12.925,0.000512615
12.975,0.000519045
13.025,0.000485535
13.075,0.000453912
13.125,0.000429899
13.175,0.000426971
13.225,0.00043275
13.275,0.000470492
13.325,0.00041551
13.375,0.00039945
13.425,0.000402791
13.475,0.000398213
13.525,0.00040971
13.575,0.000374657
13.625,0.00038945
13.675,0.000380304
13.725,0.000312876
13.775,0.000280934
13.825,0.000253228
13.875,0.000219287
13.925,0.000193664
13.975,0.000208495
14.025,0.000216632
14.075,0.000182434
14.125,0.000161036
14.175,0.000163618
14.225,0.000140265
14.275,0.000138378
14.325,0.000118257
14.375,9.32774E-05
14.425,0.000111464
14.475,0.000109534
14.525,0.000109297
14.575,0.000105302
14.625,9.19255E-05
14.675,9.96728E-05
14.725,0.000109246
14.775,9.22912E-05
14.825,9.51115E-05
14.875,7.44718E-05
14.925,8.17879E-05
14.975,8.2025E-05
15.025,9.00964E-05
15.075,8.81956E-05
15.125,7.13828E-05
15.175,5.91494E-05
15.225,6.4349E-05
15.275,6.41436E-05
15.325,8.00121E-05
15.375,7.11859E-05
15.425,6.23083E-05
15.475,5.86236E-05
15.525,5.94369E-05
15.575,4.44921E-05
15.625,3.70448E-05
15.675,2.59133E-05
15.725,5.26646E-06
15.775,3.66033E-07
15.825,1.50E-34
15.875,2.15E-34
15.925,1.93E-34
15.975,1.81E-34
16.025,1.91E-34
16.075,2.07E-34
16.125,2.11E-34
16.175,2.11E-34
16.225,2.02E-34
16.275,9.52E-35
16.325,2.05E-35
16.375,0
16.425,0
16.475,0
16.525,0
16.575,0
16.625,0
16.675,0
16.725,0
16.775,0
16.825,0
16.875,0
16.925,0
16.975,0


==> A2g_sum_0.05.csv <==
0.025,9.68962E-05
0.075,0.000273916
0.125,0.000683762
0.175,0.00068245
0.225,0.00122482
0.275,0.001085076
0.325,0.001486037
0.375,0.001613335
0.425,0.001938262
0.475,0.002389823
0.525,0.002501989
0.575,0.002480784
0.625,0.002975988
0.675,0.002816288
0.725,0.003294421
0.775,0.003559858
0.825,0.003936695
0.875,0.003514953
0.925,0.004409702
0.975,0.0039733
1.025,0.004294361
1.075,0.004924238
1.125,0.004641147
1.175,0.004993155
1.225,0.004991434
1.275,0.005373828
1.325,0.00500596
1.375,0.005212573
1.425,0.005389171
1.475,0.005443043
1.525,0.00540367
1.575,0.005690314
1.625,0.005384516
1.675,0.00527024
1.725,0.005526123
1.775,0.005047771
1.825,0.005427366
1.875,0.004684429
1.925,0.004739695
1.975,0.003995256
2.025,0.003735546
2.075,0.003109623
2.125,0.002794649
2.175,0.003035552
2.225,0.003172302
2.275,0.003458618
2.325,0.00414438
2.375,0.004448681
2.425,0.005695942
2.475,0.007015967
2.525,0.008768213
2.575,0.015098008
2.625,0.011803291
2.675,0.008887867
2.725,0.00798806
2.775,0.008609428
2.825,0.01416108
2.875,0.00938171
2.925,0.00576892
2.975,0.003774805
3.025,0.002846644
3.075,0.002981276
3.125,0.003526779
3.175,0.003672878
3.225,0.004400839
3.275,0.004376797
3.325,0.005096691
3.375,0.00526437
3.425,0.005111864
3.475,0.004821754
3.525,0.004334014
3.575,0.004341222
3.625,0.004195501
3.675,0.004128398
3.725,0.003962045
3.775,0.003735337
3.825,0.003711989
3.875,0.003315179
3.925,0.003407658
3.975,0.003228709
4.025,0.003086554
4.075,0.002961828
4.125,0.002779358
4.175,0.002807988
4.225,0.002834548
4.275,0.002821575
4.325,0.002686444
4.375,0.002789556
4.425,0.00288353
4.475,0.00296902
4.525,0.00307568
4.575,0.003232531
4.625,0.003518524
4.675,0.003879923
4.725,0.004824365
4.775,0.006520458
4.825,0.011726326
4.875,0.019668518
4.925,0.0044585
4.975,0.002996748
5.025,0.00313254
5.075,0.003724174
5.125,0.004048809
5.175,0.004785096
5.225,0.00581424
5.275,0.007230902
5.325,0.009913878
5.375,0.015272197
5.425,0.024224204
5.475,0.003822074
5.525,0.003380568
5.575,0.003207757
5.625,0.003170171
5.675,0.003234245
5.725,0.00300768
5.775,0.003262747
5.825,0.003282937
5.875,0.003629779
5.925,0.003784926
5.975,0.003843822
6.025,0.004006454
6.075,0.004206565
6.125,0.004231421
6.175,0.00458927
6.225,0.004835917
6.275,0.004775068
6.325,0.005001236
6.375,0.0050934
6.425,0.005070097
6.475,0.005239429
6.525,0.005427369
6.575,0.005573924
6.625,0.005543621
6.675,0.005665647
6.725,0.005751447
6.775,0.005842258
6.825,0.006288393
6.875,0.006103975
6.925,0.005891665
6.975,0.006027652
7.025,0.005774681
7.075,0.006140787
7.125,0.005962824
7.175,0.006328783
7.225,0.006158071
7.275,0.006137347
7.325,0.006340518
7.375,0.006468149
7.425,0.005988364
7.475,0.005485093
7.525,0.005138589
7.575,0.00491023
7.625,0.004708893
7.675,0.004431811
7.725,0.004448681
7.775,0.004638044
7.825,0.004750626
7.875,0.004730782
7.925,0.005054225
7.975,0.005241564
8.025,0.005427293
8.075,0.0057453
8.125,0.005592945
8.175,0.005568846
8.225,0.005378362
8.275,0.005075923
8.325,0.004703476
8.375,0.004292577
8.425,0.004203882
8.475,0.004146296
8.525,0.004048059
8.575,0.003761442
8.625,0.003568326
8.675,0.003503699
8.725,0.003594088
8.775,0.003367532
8.825,0.003294448
8.875,0.00321879
8.925,0.003058544
8.975,0.002884136
9.025,0.002826572
9.075,0.002607634
9.125,0.00256726
9.175,0.002381036
9.225,0.002589138
9.275,0.002288376
9.325,0.002251819
9.375,0.002184978
9.425,0.002229604
9.475,0.002090188
9.525,0.002100605
9.575,0.002269562
9.625,0.002170353
9.675,0.002205397
9.725,0.002306968
9.775,0.002220598
9.825,0.002483639
9.875,0.002192179
9.925,0.002339525
9.975,0.002253311
10.025,0.002240568
10.075,0.002306903
10.125,0.00215477
10.175,0.002015857
10.225,0.002003667
10.275,0.00179539
10.325,0.00171487
10.375,0.001525629
10.425,0.001653697
10.475,0.001610241
10.525,0.001688332
10.575,0.001570471
10.625,0.001539779
10.675,0.001658771
10.725,0.001483882
10.775,0.001538672
10.825,0.00159364
10.875,0.001534981
10.925,0.001435086
10.975,0.001346962
11.025,0.001438256
11.075,0.001378878
11.125,0.001238136
11.175,0.001264943
11.225,0.00121703
11.275,0.001246358
11.325,0.001227774
11.375,0.0012675
11.425,0.00116303
11.475,0.001280988
11.525,0.001218295
11.575,0.001241073
11.625,0.00115043
11.675,0.001229253
11.725,0.001236938
11.775,0.001181471
11.825,0.001104505
11.875,0.001099765
11.925,0.001105276
11.975,0.001078967
12.025,0.001106809
12.075,0.001018071
12.125,0.000988647
12.175,0.000938159
12.225,0.000963408
12.275,0.000905748
12.325,0.000869908
12.375,0.000829866
12.425,0.000769719
12.475,0.000820204
12.525,0.000757106
12.575,0.000697505
12.625,0.000788122
12.675,0.000700462
12.725,0.000626474
12.775,0.000661688
12.825,0.000542645
12.875,0.000627121
12.925,0.000512615
12.975,0.000519044
13.025,0.000485535
13.075,0.000453912
13.125,0.000429899
13.175,0.000426971
13.225,0.00043275
13.275,0.000470492
13.325,0.00041551
13.375,0.00039945
13.425,0.000402791
13.475,0.000398213
13.525,0.00040971
13.575,0.000374657
13.625,0.00038945
13.675,0.000380304
13.725,0.000312876
13.775,0.000280934
13.825,0.000253228
13.875,0.000219287
13.925,0.000193664
13.975,0.000208495
14.025,0.000216632
14.075,0.000182434
14.125,0.000161036
14.175,0.000163618
14.225,0.000140265
14.275,0.000138378
14.325,0.000118257
14.375,9.32774E-05
14.425,0.000111464
14.475,0.000109534
14.525,0.000109297
14.575,0.000105302
14.625,9.19255E-05
14.675,9.96728E-05
14.725,0.000109246
14.775,9.22912E-05
14.825,9.51115E-05
14.875,7.44718E-05
14.925,8.17879E-05
14.975,8.2025E-05
15.025,9.00964E-05
15.075,8.81955E-05
15.125,7.13828E-05
15.175,5.91494E-05
15.225,6.43489E-05
15.275,6.41436E-05
15.325,8.00121E-05
15.375,7.11859E-05
15.425,6.23083E-05
15.475,5.86236E-05
15.525,5.94369E-05
15.575,4.44921E-05
15.625,3.70448E-05
15.675,2.59133E-05
15.725,5.27E-06
15.775,3.66E-07
15.825,1.50E-34
15.875,2.15E-34
15.925,1.93E-34
15.975,1.81E-34
16.025,1.91E-34
16.075,2.07E-34
16.125,2.11E-34
16.175,2.11E-34
16.225,2.02E-34
16.275,9.52E-35
16.325,2.05E-35


==> DOS_1pair_0.05.csv <==
0.025,0.0004
0.075,0.0016
0.125,0.005
0.175,0.005
0.225,0.0066
0.275,0.0092
0.325,0.0118
0.375,0.0122
0.425,0.0106
0.475,0.0172
0.525,0.0138
0.575,0.0188
0.625,0.0194
0.675,0.0226
0.725,0.0202
0.775,0.0244
0.825,0.026
0.875,0.0282
0.925,0.028
0.975,0.0344
1.025,0.0368
1.075,0.0366
1.125,0.0412
1.175,0.0416
1.225,0.038
1.275,0.0484
1.325,0.0612
1.375,0.074
1.425,0.082
1.475,0.0958
1.525,0.1076
1.575,0.1328
1.625,0.14
1.675,0.1442
1.725,0.1598
1.775,0.177
1.825,0.1874
1.875,0.2104
1.925,0.2282
1.975,0.2798
2.025,0.2904
2.075,0.2524
2.125,0.2276
2.175,0.2178
2.225,0.2
2.275,0.2262
2.325,0.2294
2.375,0.2218
2.425,0.2038
2.475,0.2474
2.525,0.3002
2.575,0.4328
2.625,0.3346
2.675,0.2836
2.725,0.2504
2.775,0.2706
2.825,0.339
2.875,0.2426
2.925,0.193
2.975,0.1536
3.025,0.15
3.075,0.1586
3.125,0.1866
3.175,0.2104
3.225,0.2346
3.275,0.281
3.325,0.3184
3.375,0.3898
3.425,0.5072
3.475,0.313
3.525,0.2508
3.575,0.2206
3.625,0.2076
3.675,0.2004
3.725,0.1828
3.775,0.1818
3.825,0.1724
3.875,0.1564
3.925,0.1606
3.975,0.1512
4.025,0.153
4.075,0.1468
4.125,0.1448
4.175,0.1382
4.225,0.1296
4.275,0.122
4.325,0.133
4.375,0.1242
4.425,0.1306
4.475,0.1318
4.525,0.1212
4.575,0.1304
4.625,0.1456
4.675,0.1476
4.725,0.1706
4.775,0.2622
4.825,0.486
4.875,0.3794
4.925,0.0548
4.975,0.0816
5.025,0.1
5.075,0.1316
5.125,0.1778
5.175,0.2036
5.225,0.2766
5.275,0.3584
5.325,0.5118
5.375,0.8552
5.425,1.662
5.475,0


==> DOS_2pair_0.05.csv <==
0.025,0
0.07500000000000001,0
0.125,0
0.17500000000000002,0
0.225,0
0.275,0
0.32500000000000007,0
0.37500000000000006,0
0.42500000000000004,0
0.47500000000000003,0
0.525,0
0.5750000000000001,0
0.6250000000000001,0
0.675,0
0.7250000000000001,0.000019999999999999998
0.775,0
0.8250000000000001,0.000019999999999999998
0.8750000000000001,0
0.925,0
0.9750000000000001,0
1.025,0.000019999999999999998
1.075,0.000019999999999999998
1.125,0.00009999999999999999
1.175,0.000019999999999999998
1.225,0.000059999999999999995
1.275,0.000059999999999999995
1.325,0.00015999999999999999
1.375,0.000059999999999999995
1.425,0.000059999999999999995
1.475,0.00021999999999999998
1.525,0.00011999999999999999
1.575,0.00019999999999999998
1.625,0.00021999999999999998
1.675,0.00035999999999999997
1.725,0.00043999999999999996
1.775,0.00066
1.825,0.00054
1.875,0.00078
1.925,0.0009
1.975,0.0009199999999999999
2.025,0.00114
2.075,0.0014399999999999999
2.125,0.00178
2.175,0.00234
2.225,0.0023799999999999997
2.275,0.0033399999999999997
2.325,0.0033
2.375,0.00428
2.4250000000000003,0.0044199999999999995
2.475,0.0050799999999999994
2.525,0.006019999999999999
2.575,0.0068
2.625,0.007359999999999999
2.6750000000000003,0.00934
2.725,0.0094
2.775,0.01102
2.825,0.012199999999999999
2.875,0.01428
2.9250000000000003,0.0147
2.975,0.01736
3.025,0.0184
3.075,0.019899999999999998
3.125,0.0232
3.1750000000000003,0.02336
3.225,0.026099999999999998
3.275,0.02864
3.325,0.03164
3.375,0.0347
3.4250000000000003,0.03628
3.475,0.04076
3.525,0.04128
3.575,0.044539999999999996
3.625,0.04734
3.6750000000000003,0.0503
3.725,0.05294
3.775,0.055439999999999996
3.825,0.05984
3.875,0.06216
3.9250000000000003,0.06332
3.975,0.06727999999999999
4.025,0.07134
4.075,0.07615999999999999
4.125000000000001,0.07658
4.175000000000001,0.0817
4.2250000000000005,0.08689999999999999
4.275,0.08685999999999999
4.325,0.09118
4.375000000000001,0.0936
4.425000000000001,0.09831999999999999
4.4750000000000005,0.09998
4.525,0.10248
4.575,0.10848
4.625000000000001,0.10604
4.675000000000001,0.11032
4.7250000000000005,0.10846
4.775,0.11331999999999999
4.825000000000001,0.11453999999999999
4.875000000000001,0.11725999999999999
4.925000000000001,0.11752
4.9750000000000005,0.12308
5.025,0.12622
5.075000000000001,0.1308
5.125000000000001,0.13776
5.175000000000001,0.1416
5.2250000000000005,0.14368
5.275,0.14202
5.325000000000001,0.14651999999999998
5.375000000000001,0.14615999999999998
5.425000000000001,0.14393999999999998
5.4750000000000005,0.14518
5.525,0.1416
5.575000000000001,0.14084
5.625000000000001,0.14056
5.675000000000001,0.14104
5.7250000000000005,0.14594
5.775,0.15128
5.825000000000001,0.15126
5.875000000000001,0.15602
5.925000000000001,0.16182
5.9750000000000005,0.16576
6.025,0.17285999999999999
6.075000000000001,0.17315999999999998
6.125000000000001,0.17382
6.175000000000001,0.1736
6.2250000000000005,0.17296
6.275,0.17184
6.325000000000001,0.17126
6.375000000000001,0.17162
6.425000000000001,0.16882
6.4750000000000005,0.16912
6.525,0.17096
6.575000000000001,0.17634
6.625000000000001,0.17593999999999999
6.675000000000001,0.17966
6.7250000000000005,0.18928
6.775,0.19724
6.825000000000001,0.20154
6.875000000000001,0.20822
6.925000000000001,0.20904
6.9750000000000005,0.21344
7.025,0.21342
7.075000000000001,0.21653999999999998
7.125000000000001,0.22222
7.175000000000001,0.2215
7.2250000000000005,0.2249
7.275,0.2274
7.325000000000001,0.22449999999999998
7.375000000000001,0.2251
7.425000000000001,0.21606
7.4750000000000005,0.20335999999999999
7.525,0.19147999999999998
7.575000000000001,0.18681999999999999
7.625000000000001,0.18694
7.675000000000001,0.18717999999999999
7.7250000000000005,0.18988
7.775,0.1933
7.825000000000001,0.19627999999999998
7.875000000000001,0.20573999999999998
7.925000000000001,0.22399999999999998
7.9750000000000005,0.23278
8.025,0.22377999999999998
8.075000000000001,0.1969
8.125,0.18708
8.175,0.178
8.225000000000001,0.1661
8.275,0.14668
8.325000000000001,0.12955999999999998
8.375,0.11929999999999999
8.425,0.11524
8.475000000000001,0.12278
8.525,0.12869999999999998
8.575000000000001,0.1364
8.625,0.1434
8.675,0.15158
8.725000000000001,0.1615
8.775,0.176
8.825000000000001,0.1815
8.875,0.16262
8.925,0.14304
8.975000000000001,0.12922
9.025,0.11957999999999999
9.075000000000001,0.11638
9.125,0.10851999999999999
9.175,0.1037
9.225000000000001,0.09812
9.275,0.09096
9.325000000000001,0.0877
9.375,0.08245999999999999
9.425,0.08244
9.475000000000001,0.07732
9.525,0.07705999999999999
9.575000000000001,0.07579999999999999
9.625000000000002,0.07905999999999999
9.675,0.07586
9.725000000000001,0.07356
9.775,0.0744
9.825000000000001,0.0774
9.875000000000002,0.08322
9.925,0.08236
9.975000000000001,0.086
10.025,0.09444
10.075000000000001,0.09419999999999999
10.125000000000002,0.09552
10.175,0.0996
10.225000000000001,0.09519999999999999
10.275,0.06486
10.325000000000001,0.0327
10.375000000000002,0.0364
10.425,0.044059999999999995
10.475000000000001,0.051039999999999995
10.525,0.0602
10.575000000000001,0.07053999999999999
10.625000000000002,0.08062
10.675,0.09484
10.725000000000001,0.11086
10.775,0.1333
10.825000000000001,0.14937999999999999
10.875000000000002,0.05536
10.925,0

==> Eg_1pair_0.05.csv <==
0.025,1.43E-09
0.075,3.25E-08
0.125,2.84E-07
0.175,4.97E-07
0.225,1.11E-06
0.275,2.30E-06
0.325,4.06E-06
0.375,5.64E-06
0.425,6.26E-06
0.475,1.25E-05
0.525,1.21E-05
0.575,1.96E-05
0.625,2.36E-05
0.675,3.22E-05
0.725,3.27E-05
0.775,4.41E-05
0.825,5.29E-05
0.875,6.25E-05
0.925,6.82E-05
0.975,9.22E-05
1.025,0.000106856
1.075,0.000113407
1.125,0.000137647
1.175,0.000147201
1.225,0.000140282
1.275,0.000399697
1.325,0.001063614
1.375,0.001930253
1.425,0.002198821
1.475,0.002994121
1.525,0.003435294
1.575,0.004280185
1.625,0.004473842
1.675,0.004471291
1.725,0.004917539
1.775,0.004693131
1.825,0.005003184
1.875,0.005151419
1.925,0.004916116
1.975,0.005016736
2.025,0.00505704
2.075,0.005398267
2.125,0.004904329
2.175,0.004796494
2.225,0.004336669
2.275,0.004843222
2.325,0.004922303
2.375,0.004506917
2.425,0.003954166
2.475,0.004449531
2.525,0.004865591
2.575,0.006606069
2.625,0.004081531
2.675,0.002498988
2.725,0.001544728
2.775,0.001046266
2.825,0.000668364
2.875,0.000371044
2.925,0.000260225
2.975,0.000218974
3.025,0.000337917
3.075,0.000521704
3.125,0.000773726
3.175,0.001032833
3.225,0.001308891
3.275,0.00170427
3.325,0.002074674
3.375,0.002449204
3.425,0.003093619
3.475,0.001167675
3.525,0.000136181
3.575,0.000199527
3.625,0.000269901
3.675,0.00034461
3.725,0.000366036
3.775,0.000398219
3.825,0.000630163
3.875,0.000415899
3.925,0.00058509
3.975,0.000519034
4.025,0.000879678
4.075,0.000851168
4.125,0.000944108
4.175,0.001057779
4.225,0.001014757
4.275,0.0009997
4.325,0.001211767
4.375,0.001172195
4.425,0.001365801
4.475,0.001493823
4.525,0.001383097
4.575,0.001510138
4.625,0.00154647
4.675,0.001361969
4.725,0.001223091
4.775,0.001182207
4.825,0.000928632
4.875,0.000603604
4.925,0.000545913
4.975,0.000939944
5.025,0.001319493
5.075,0.001989083
5.125,0.003074826
5.175,0.003993262
5.225,0.00613688
5.275,0.009024218
5.325,0.014600845
5.375,0.027666043
5.425,0.059809791
5.475,0


==> Eg_2pair_0.05.csv <==
0.025,0
0.075,0
0.125,0
0.175,0
0.225,0
0.275,0
0.325,0
0.375,0
0.425,0
0.475,0
0.525,0
0.575,0
0.625,0
0.675,0
0.725,9.73E-07
0.775,0
0.825,2.75E-07
0.875,0
0.925,0
0.975,0
1.025,1.16E-06
1.075,3.88E-07
1.125,3.39E-06
1.175,1.06E-06
1.225,2.22E-06
1.275,9.10E-07
1.325,4.56E-06
1.375,1.12E-06
1.425,1.50E-06
1.475,4.55E-06
1.525,3.37E-06
1.575,6.89E-06
1.625,7.44E-06
1.675,1.14E-05
1.725,1.27E-05
1.775,2.23E-05
1.825,2.12E-05
1.875,2.71E-05
1.925,3.79E-05
1.975,3.54E-05
2.025,3.36E-05
2.075,5.34E-05
2.125,5.05E-05
2.175,9.15E-05
2.225,8.46E-05
2.275,0.000109721
2.325,0.000106267
2.375,0.000141523
2.425,0.000151124
2.475,0.000167816
2.525,0.000187815
2.575,0.000243487
2.625,0.000259149
2.675,0.000333377
2.725,0.000332449
2.775,0.000395306
2.825,0.000449909
2.875,0.000513219
2.925,0.000549358
2.975,0.00065165
3.025,0.000633412
3.075,0.000724825
3.125,0.00080578
3.175,0.000839937
3.225,0.000964936
3.275,0.001008534
3.325,0.001111795
3.375,0.001245758
3.425,0.001312599
3.475,0.001479648
3.525,0.001463528
3.575,0.001582814
3.625,0.001720529
3.675,0.001811929
3.725,0.001871159
3.775,0.00195855
3.825,0.002065076
3.875,0.002206217
3.925,0.002218192
3.975,0.002343185
4.025,0.002457618
4.075,0.002717407
4.125,0.002620178
4.175,0.002811142
4.225,0.002949942
4.275,0.003014525
4.325,0.003110269
4.375,0.003311702
4.425,0.003333017
4.475,0.003506954
4.525,0.003659284
4.575,0.003907044
4.625,0.003739722
4.675,0.003929282
4.725,0.003837539
4.775,0.00400883
4.825,0.004146775
4.875,0.004234217
4.925,0.004172765
4.975,0.004429565
5.025,0.004430879
5.075,0.004624674
5.125,0.004823827
5.175,0.005062998
5.225,0.005233604
5.275,0.005122846
5.325,0.005207599
5.375,0.005397664
5.425,0.0052096
5.475,0.005282107
5.525,0.005186706
5.575,0.005160682
5.625,0.00512169
5.675,0.005051824
5.725,0.005282904
5.775,0.005278519
5.825,0.005508661
5.875,0.005549442
5.925,0.005565794
5.975,0.005818366
6.025,0.006011474
6.075,0.006025819
6.125,0.006162774
6.175,0.00602906
6.225,0.006025927
6.275,0.006033824
6.325,0.005953073
6.375,0.00599918
6.425,0.006003486
6.475,0.005887019
6.525,0.006032404
6.575,0.006031
6.625,0.00622715
6.675,0.006342317
6.725,0.006746696
6.775,0.007094721
6.825,0.007152588
6.875,0.007389159
6.925,0.007456366
6.975,0.007599722
7.025,0.007793861
7.075,0.007721403
7.125,0.008221756
7.175,0.008169982
7.225,0.008247925
7.275,0.008345141
7.325,0.008282477
7.375,0.008299341
7.425,0.007862874
7.475,0.007363218
7.525,0.006766699
7.575,0.006659103
7.625,0.006631318
7.675,0.00653069
7.725,0.006659049
7.775,0.006727022
7.825,0.006956564
7.875,0.007357492
7.925,0.007996687
7.975,0.008422153
8.025,0.008137092
8.075,0.007193956
8.125,0.006836248
8.175,0.006704169
8.225,0.006290244
8.275,0.005461306
8.325,0.004788244
8.375,0.004521435
8.425,0.004183372
8.475,0.004472638
8.525,0.004578931
8.575,0.004862807
8.625,0.004963743
8.675,0.005325056
8.725,0.005578667
8.775,0.005925381
8.825,0.006035016
8.875,0.005417594
8.925,0.004812615
8.975,0.004280614
9.025,0.003936096
9.075,0.003851495
9.125,0.003513631
9.175,0.00340874
9.225,0.003209073
9.275,0.002945645
9.325,0.002815339
9.375,0.002548396
9.425,0.002585423
9.475,0.002458141
9.525,0.002395959
9.575,0.002354385
9.625,0.002484687
9.675,0.002420528
9.725,0.002365239
9.775,0.002416128
9.825,0.002449987
9.875,0.002613975
9.925,0.002535275
9.975,0.002583123
10.025,0.002817905
10.075,0.002713382
10.125,0.00271466
10.175,0.002791431
10.225,0.002555754
10.275,0.001831422
10.325,0.001166373
10.375,0.001388997
10.425,0.001719914
10.475,0.001983045
10.525,0.002385003
10.575,0.002758426
10.625,0.003181777
10.675,0.003848026
10.725,0.004551166
10.775,0.005532241
10.825,0.006390528
10.875,0.002337531
10.925,0


==> Eg_corr_0.05.csv <==
0.025,2.022251713880694e-9
0.07500000000000001,2.021073512301804e-8
0.125,1.552503847527981e-7
0.17500000000000002,3.0037915016012023e-7
0.225,9.138019362227368e-7
0.275,1.202873546537641e-6
0.325,2.2612294030485368e-6
0.375,3.2381588037713242e-6
0.42500000000000004,5.007759965574512e-6
0.47500000000000003,7.814041874091358e-6
0.525,0.000010122372297732382
0.5750000000000001,0.000012006281922354724
0.625,0.00001703617934904417
0.675,0.000018702666954218245
0.7250000000000001,0.00002512495566546194
0.775,0.00003131465719891691
0.8250000000000001,0.00004041112282818705
0.875,0.00004003079739931508
0.925,0.00005530224354895045
0.9750000000000001,0.00005516546142424539
1.0250000000000001,0.00006617371140214836
1.075,0.00008372101852426816
1.125,0.0000882212898605772
1.175,0.0001041269421894689
1.225,0.00011285717274429522
1.2750000000000001,0.0002439564965951907
1.3250000000000002,0.000711854972101515
1.375,0.0013568965783479015
1.425,0.0016623037907782122
1.475,0.0021056254349013305
1.5250000000000001,0.0025094498038013024
1.5750000000000002,0.002544306915104242
1.625,0.003112704527801136
1.675,0.003175699977933386
1.725,0.0031607562525287148
1.7750000000000001,0.00351676565082932
1.8250000000000002,0.003493111586079816
1.875,0.0034104284914825036
1.925,0.003617542534333956
1.975,0.00355694024442408
2.025,0.003788324874801334
2.075,0.003524803739147392
2.125,0.003466345074083148
2.1750000000000003,0.0035625512689723996
2.225,0.003380789754487805
2.275,0.003267984104348604
2.325,0.0033052057968015157
2.375,0.0030492574881875447
2.4250000000000003,0.003251177383405475
2.475,0.003343023579593179
2.5250000000000004,0.0035013089132013477
2.575,0.005007117704700095
2.625,0.0034836988048689535
2.6750000000000003,0.0021664678529883423
2.725,0.0015857022751249662
2.7750000000000004,0.001209753966057829
2.825,0.0009593737099043791
2.875,0.0008476302454870638
2.9250000000000003,0.0007492519282088412
2.975,0.0008780549163800251
3.0250000000000004,0.000966515160399228
3.075,0.001221224779140843
3.125,0.0015572757185141346
3.1750000000000003,0.0016706824071790808
3.225,0.001988258208587429
3.2750000000000004,0.002387209459947624
3.325,0.0027218295329035475
3.375,0.003254285578598416
3.4250000000000003,0.0037341428543786635
3.475,0.002754043058059141
3.5250000000000004,0.0019725478340436873
3.575,0.002063389278598832
3.625,0.002387394091918553
3.6750000000000003,0.0024392937563872726
3.725,0.00273944613220367
3.7750000000000004,0.0028279635657250096
3.825,0.0029157810910527483
3.875,0.0031634992853188265
3.9250000000000003,0.003314418888250613
3.975,0.0034838295022288097
4.025,0.003734477562540637
4.075,0.003741302485854617
4.125,0.003981643767419715
4.175,0.004095831178394342
4.2250000000000005,0.004348920532433192
4.275,0.004664919843974276
4.325,0.0047374555616864445
4.375,0.0052047143018378724
4.425,0.0053100368069066775
4.4750000000000005,0.005461064943836048
4.525,0.005806142473790519
4.575,0.005830306120271202
4.625,0.0057531931728041896
4.675,0.0061254448412571775
4.7250000000000005,0.005997569578568182
4.775,0.0061682341785252925
4.825,0.005892719816636898
4.875,0.005985356023176028
4.925000000000001,0.005684242037144464
4.9750000000000005,0.006613131817069832
5.025,0.006612255128781239
5.075,0.007390045527918888
5.125,0.00814302149050713
5.175000000000001,0.009089894574916184
5.2250000000000005,0.010731378094396801
5.275,0.012290451848600384
5.325,0.01634005930929454
5.375,0.02440868408714882
5.425000000000001,0.04720020383366453
5.4750000000000005,0.009490180576199643
5.525,0.006750440744952815
5.575,0.00643752868817835
5.625,0.0065030474502752525
5.675000000000001,0.0066697201364369916
5.7250000000000005,0.006853262690937081
5.775,0.006794692086468993
5.825,0.00704819943374366
5.875,0.007190759272302587
5.925000000000001,0.007246282571245047
5.9750000000000005,0.007474741242700121
6.025,0.007867763568879986
6.075,0.0077110673433294875
6.125,0.007819978569618562
6.175000000000001,0.0077649525352472635
6.2250000000000005,0.007800471737801389
6.275,0.007681491045054305
6.325,0.007796767370740632
6.375,0.007874801471193042
6.425000000000001,0.008023566863043905
6.4750000000000005,0.007783303222232889
6.525,0.007808108627870676
6.575,0.007954866899613654
6.625,0.008022322102392072
6.675000000000001,0.008021568648418314
6.7250000000000005,0.00849838529151319
6.775,0.008579050648409994
6.825,0.009281070821037695
6.875,0.009398151698467062
6.925000000000001,0.009340826732656104
6.9750000000000005,0.00966640357683048
7.025,0.010109376000618366
7.075,0.010124410900601616
7.125,0.010575738422791357
7.175000000000001,0.010418622824282433
7.2250000000000005,0.010034665714645329
7.275,0.010701961091368277
7.325,0.010351217981379238
7.375,0.010389034359362425
7.425000000000001,0.01011225460369773
7.4750000000000005,0.00907630505979503
7.525,0.008446102584690923
7.575,0.008248118285500058
7.625,0.008140791545197914
7.675000000000001,0.007718293828637307
7.7250000000000005,0.007755378577349823
7.775,0.007956802775863194
7.825,0.00811659741939051
7.875,0.008572185713140357
7.925000000000001,0.009219969993448976
7.9750000000000005,0.009396424850192762
8.025,0.009401603137287752
8.075000000000001,0.008258670090439188
8.125,0.007617001744167593
8.175,0.007416120215642148
8.225,0.006734556500274491
8.275,0.006302878485762612
8.325000000000001,0.005073544763276266
8.375,0.004823449093725289
8.425,0.004517372559043028
8.475,0.00449487931763901
8.525,0.004603590985867116
8.575000000000001,0.004803614264215195
8.625,0.005034140826287609
8.675,0.0050370090814474055
8.725,0.005437692630986204
8.775,0.005718001215367015
8.825000000000001,0.005765689822189811
8.875,0.005152437866482009
8.925,0.004707234243091628
8.975,0.003917910554522649
9.025,0.0036699828681928167
9.075000000000001,0.0033892242433828652
9.125,0.0032863927459552667
9.175,0.0029960192231151903
9.225,0.002721579458180694
9.275,0.002677089550082513
9.325000000000001,0.002248656392287981
9.375,0.002266346305030364
9.425,0.0020604425611228565
9.475,0.0019443735785262821
9.525,0.0017923170277216098
9.575000000000001,0.0017482440655243556
9.625,0.001669698420371784
9.675,0.001651932848658705
9.725000000000001,0.0015371867691853565
9.775,0.001423070388839219
9.825000000000001,0.0015176876261859943
9.875,0.0015679640470054074
9.925,0.0016183352610395147
9.975000000000001,0.0016114232145142517
10.025,0.0016717866179973386
10.075000000000001,0.0016690273483807078
10.125,0.001764361050592391
10.175,0.0017972296178709328
10.225000000000001,0.0016628994672001818
10.275,0.0011996111046284968
10.325000000000001,0.0005890650483582286
10.375,0.0006065939223862943
10.425,0.0006794610808264401
10.475000000000001,0.0008273111709700634
10.525,0.0009214462266223794
10.575000000000001,0.001065910283068438
10.625,0.0012270778509350189
10.675,0.0013429218885746203
10.725000000000001,0.0014969854716866482
10.775,0.0017094295523056632
10.825000000000001,0.0019042692755269757
10.875,0.0008350632691314815
10.925,3.0291986105401736e-6
10.975000000000001,0.

==> Eg_sum_0.05.csv <==
0.025,1.43E-09
0.075,3.25E-08
0.125,2.84E-07
0.175,4.97E-07
0.225,1.11E-06
0.275,2.30E-06
0.325,4.06E-06
0.375,5.64E-06
0.425,6.26E-06
0.475,1.25E-05
0.525,1.21E-05
0.575,1.96E-05
0.625,2.36E-05
0.675,3.22E-05
0.725,3.36E-05
0.775,4.41E-05
0.825,5.32E-05
0.875,6.25E-05
0.925,6.82E-05
0.975,9.22E-05
1.025,0.000108018
1.075,0.000113796
1.125,0.000141036
1.175,0.000148265
1.225,0.000142503
1.275,0.000400607
1.325,0.00106817
1.375,0.001931371
1.425,0.002200324
1.475,0.002998667
1.525,0.003438668
1.575,0.004287071
1.625,0.004481285
1.675,0.004482719
1.725,0.004930228
1.775,0.00471541
1.825,0.005024373
1.875,0.005178472
1.925,0.004954008
1.975,0.005052103
2.025,0.005090609
2.075,0.005451657
2.125,0.004954791
2.175,0.004887968
2.225,0.004421232
2.275,0.004952943
2.325,0.00502857
2.375,0.00464844
2.425,0.00410529
2.475,0.004617348
2.525,0.005053406
2.575,0.006849555
2.625,0.00434068
2.675,0.002832365
2.725,0.001877177
2.775,0.001441572
2.825,0.001118273
2.875,0.000884263
2.925,0.000809583
2.975,0.000870624
3.025,0.000971329
3.075,0.00124653
3.125,0.001579506
3.175,0.00187277
3.225,0.002273828
3.275,0.002712805
3.325,0.003186469
3.375,0.003694961
3.425,0.004406218
3.475,0.002647322
3.525,0.001599709
3.575,0.001782342
3.625,0.00199043
3.675,0.002156539
3.725,0.002237195
3.775,0.002356769
3.825,0.002695239
3.875,0.002622116
3.925,0.002803282
3.975,0.002862219
4.025,0.003337296
4.075,0.003568575
4.125,0.003564286
4.175,0.003868921
4.225,0.003964699
4.275,0.004014225
4.325,0.004322036
4.375,0.004483898
4.425,0.004698818
4.475,0.005000778
4.525,0.005042381
4.575,0.005417181
4.625,0.005286192
4.675,0.005291252
4.725,0.00506063
4.775,0.005191037
4.825,0.005075407
4.875,0.00483782
4.925,0.004718678
4.975,0.005369508
5.025,0.005750372
5.075,0.006613757
5.125,0.007898653
5.175,0.00905626
5.225,0.011370484
5.275,0.014147064
5.325,0.019808444
5.375,0.033063707
5.425,0.065019391
5.475,0.005282107
5.525,0.005186706
5.575,0.005160682
5.625,0.00512169
5.675,0.005051824
5.725,0.005282904
5.775,0.005278519
5.825,0.005508661
5.875,0.005549442
5.925,0.005565794
5.975,0.005818366
6.025,0.006011474
6.075,0.006025819
6.125,0.006162774
6.175,0.00602906
6.225,0.006025927
6.275,0.006033824
6.325,0.005953073
6.375,0.00599918
6.425,0.006003486
6.475,0.005887019
6.525,0.006032404
6.575,0.006031
6.625,0.00622715
6.675,0.006342317
6.725,0.006746696
6.775,0.007094721
6.825,0.007152588
6.875,0.007389159
6.925,0.007456366
6.975,0.007599722
7.025,0.007793861
7.075,0.007721403
7.125,0.008221756
7.175,0.008169982
7.225,0.008247925
7.275,0.008345141
7.325,0.008282477
7.375,0.008299341
7.425,0.007862874
7.475,0.007363218
7.525,0.006766699
7.575,0.006659103
7.625,0.006631318
7.675,0.00653069
7.725,0.006659049
7.775,0.006727022
7.825,0.006956564
7.875,0.007357492
7.925,0.007996687
7.975,0.008422153
8.025,0.008137092
8.075,0.007193956
8.125,0.006836248
8.175,0.006704169
8.225,0.006290244
8.275,0.005461306
8.325,0.004788244
8.375,0.004521435
8.425,0.004183372
8.475,0.004472638
8.525,0.004578931
8.575,0.004862807
8.625,0.004963743
8.675,0.005325056
8.725,0.005578667
8.775,0.005925381
8.825,0.006035016
8.875,0.005417594
8.925,0.004812615
8.975,0.004280614
9.025,0.003936096
9.075,0.003851495
9.125,0.003513631
9.175,0.00340874
9.225,0.003209073
9.275,0.002945645
9.325,0.002815339
9.375,0.002548396
9.425,0.002585423
9.475,0.002458141
9.525,0.002395959
9.575,0.002354385
9.625,0.002484687
9.675,0.002420528
9.725,0.002365239
9.775,0.002416128
9.825,0.002449987
9.875,0.002613975
9.925,0.002535275
9.975,0.002583123
10.025,0.002817905
10.075,0.002713382
10.125,0.00271466
10.175,0.002791431
10.225,0.002555754
10.275,0.001831422
10.325,0.001166373
10.375,0.001388997
10.425,0.001719914
10.475,0.001983045
10.525,0.002385003
10.575,0.002758426
10.625,0.003181777
10.675,0.003848026
10.725,0.004551166
10.775,0.005532241
10.825,0.006390528
10.875,0.002337531
10.925,0

